Energy Decay in Measure Time: HUM Observability, Product-Exponential Envelopes, and GCC Calibration

We prove that for impulsive exposure patterns there is no uniform exponential energy law in wall-clock time t, which explains why past t-based unifications of continuous damping with impulses fail. We therefore replace t by a measure-valued clock, sigma, that aggregates absolutely continuous exposure and atomic doses within a single Lyapunov ledger. On this ledger we prove an observability-dissipation principle in the sense of the Hilbert Uniqueness Method (HUM): there exists a structural constant c_sigma > 0 such that the energy decays at least at a product-exponential rate with respect to sigma. When sigma = t, the statement reduces to classical exponential stabilization with the same constant. For the damped wave under the Geometric Control Condition (GCC), the constant is calibrated by the usual observability and geometric factors. The framework yields a monotonicity principle ("more sigma-mass implies faster decay") and unifies intermittent regimes where quiescent intervals are punctuated by impulses. As robustness, secondary to the main contribution, the same decay law persists under structure-compatible discretizations and along compact variational limits; a stochastic extension supplies expectation and pathwise envelopes via the compensator. The contribution is a qualitative dynamics backbone: observability implies sigma-exponential decay with sharp constants.

==> four_worlds_consolidated_pack_paste_ready_no_cover_letter.txt <==
% ==============================================================
% FOUR‑WORLDS CONSOLIDATED PACK — paste‑ready blocks (no scripts, no cover letter)
% Goal: Consistent, complete “one constant → four worlds” framing everywhere.
% Voice: OUR (team) voice. Title chosen: T2‑S.
% ==============================================================

% ──────────────────────────────────────────────
% 0) TITLE — T2‑S (conservative, foundation + stochastic)
% WHERE: In main.tex preamble, replace existing \title{...}
% ──────────────────────────────────────────────
\title{Foundations of Energy Decay on Measure–Time (\(\sigma\)) Clocks: Continuum, Fully Discrete, a Compact \(\Gamma\)-Bridge, and a Stochastic Extension}
% Optional running title (if supported):
% \runtitle{Foundations on \(\sigma\)-Clocks — with Stochastic Extension}
% Optional subtitle/thanks (use at most one):
% % \subtitle{Part I — Foundations of a Reusable \(\sigma\)-Time Calculus}
% % \thanks{Part I — Foundations; subsequent papers instantiate the calculus in PDE/control/numerics.}

% ──────────────────────────────────────────────
% 1) ABSTRACT — stochastic‑aware (editor‑skimmable)
% WHERE: Right after \maketitle; keep \begin{abstract}…\end{abstract}
% ──────────────────────────────────────────────
\begin{abstract}
A single measure--time clock $(\sigma)$ governs energy decay for continuous flows, fully discrete schemes, and their limits, and extends to stochastic clocks via a clean expectation/pathwise principle. Under minimal hypotheses (H1–H4) we prove: (i) a master decay law with structural constant $c_\sigma>0$ (Thm.~9.5); (ii) a discrete mirror with the \emph{same} $c_\sigma$, uniform in the partition (Thm.~11.17); and (iii) a compact $\Gamma$-bridge transferring decay to the limit (Thm.~11.9 \& 11.15). The envelope is \emph{product–exponential} and simultaneously handles absolutely continuous evolution, atomic jumps, and flats—capabilities not provided in one statement with uniform constants by classical $t$-Gronwall, semigroup, or hypocoercive templates. A GCC exemplar yields $E(t)\le E(0)e^{-2\kappa c_0 a_\omega \lambda_\omega\,\sigma(t)}$. \textit{Stochastic pillar:} for random clocks $\sigma$ with compensator $\Lambda$, we obtain $\mathbb E[E(t)]\le \mathbb E[E(0)]e^{-(2\kappa c_\sigma-\eta)\Lambda(t)}$ (Thm.~\ref{thm:stoch-exp}) and, under a noise‑dissipative structure, the pathwise law $E(t)\le E(0)e^{-2\kappa c_\sigma\sigma(t)}$ (Cor.~\ref{cor:stoch-path}). The calculus is tool‑like: it exports a single constant $c_\sigma$ that persists across discretizations, into limits, and under stochastic extension.
\end{abstract}

% ──────────────────────────────────────────────
% 2) INTRO — JDDE fit + differentiation (ends with program line)
% WHERE: Last paragraph of Introduction, just BEFORE Notation/Reader Map
% ──────────────────────────────────────────────
\paragraph{Positioning and differentiation.}
Classical decay templates—semigroup gaps, hypocoercivity, observability/Carleman, and discrete contractivity—cover fragments of the landscape; none provides a \emph{single} decay envelope that (a) treats a.c.\ time, impulses, and flats together, (b) uses \emph{one} structural constant across PDE and fully discrete schemes, and (c) transfers decay through to the limit. Our measure–time calculus does all three: Thm.~9.5 (continuum), Thm.~11.17 (discrete, same $c_\sigma$), and Thm.~11.9/11.15 ($\Gamma$-bridge). This directly serves JDDE’s analysis–computation interface: constants do not drift under discretization, the $\Gamma$ bridge keeps the envelope in the limit, and the stochastic extension adds an expectation/pathwise pillar driven by the compensator. Together this is a \emph{one‑constant, four‑worlds} program rather than a one‑off result.

% ──────────────────────────────────────────────
% 3) INTRO — “What is new (at a glance)” box
% WHERE: Immediately after the paragraph above
% ──────────────────────────────────────────────
\noindent\begin{center}
\fbox{\begin{minipage}{0.96\linewidth}
\textbf{What is new (at a glance).}
\begin{enumerate}
  \item \textit{One envelope for mixed time geometries:} a.c., atoms, flats in a single product–exponential law.
  \item \textit{Uniform constant across discretizations:} the same $c_\sigma$ controls PDE and fully discrete schemes.
  \item \textit{Limit stability:} a compact $\Gamma$‑bridge transfers decay envelopes and preserves $c_\sigma$.
  \item \textit{Stochastic pillar:} for random clocks, an expectation envelope in the compensator $\Lambda$ and a pathwise law under noise‑dissipativity, aligned to the same $c_\sigma$.
  \item \textit{Anchor rate:} under GCC, $E(t)\le E(0)e^{-2\kappa c_0 a_\omega \lambda_\omega\sigma(t)}$.
\end{enumerate}
\end{minipage}}
\end{center}

% ──────────────────────────────────────────────
% 4) INTRO — Related work (tight and respectful)
% WHERE: New unnumbered subsection at end of Introduction (or first of Preliminaries)
% ──────────────────────────────────────────────
\subsection*{Related work and boundaries of prior templates}
Semigroup/spectral methods yield exponential decay under generator gaps but do not natively handle impulse trains or flat intervals; hypocoercivity presumes a.c.\ time; observability/Carleman assumes a single time parametrization. Discrete energy methods give stepwise contractivity, often with constants tied to the partition or stabilization. In contrast, our $\sigma$-time calculus handles mixed time geometries, keeps a single structural constant $c_\sigma$ from continuum to fully discrete schemes, and preserves the envelope through $\Gamma$-limits.

% ──────────────────────────────────────────────
% 5) MAIN RESULTS — ensure one canonical section; add Pillar IV pointer
% WHERE: End of Main Results, after GCC exemplar and before proofs/next section
% ──────────────────────────────────────────────
\paragraph{Pillar IV — Stochastic extension.}
Theorem~\ref{thm:stoch-exp} (expectation in the compensator) and Corollary~\ref{cor:stoch-path} (pathwise) extend the same $c_\sigma$ envelope to random clocks; see Section~\ref{sec:stoch}.

% ──────────────────────────────────────────────
% 6) MAIN RESULTS — Sharpness & necessity (single instance ONLY)
% WHERE: End of Main Results (or first subsection after it)
% NOTE: Delete any duplicated copy from earlier drafts before pasting this block.
% ──────────────────────────────────────────────
\subsection*{Sharpness and necessity of hypotheses}
\begin{theorem}[Necessity of (H3) or (H4)]
If either the measure–time chain rule (H3) fails or the observability/coercivity bound (H4) fails, there exist trajectories with $E(0)>0$ and a clock $\sigma$ for which no $c_\sigma>0$ satisfies \eqref{eq:mr-sigma-diss}; hence \eqref{eq:mr-canonical} can fail on arbitrarily long horizons.
\end{theorem}
\begin{theorem}[Optimality of the exponent]
If $\sigma$ has flats of positive measure on $[0,T]$, there exist solutions with $E(t)=E(0)$ on each flat; thus the exponent in \eqref{eq:mr-canonical} cannot dominate any function growing faster than $\sigma(t)$.
\end{theorem}
\begin{remark}[No mesh‑dependent strengthening]
For fully discrete schemes satisfying Thm.~11.17, one cannot replace $c_\sigma$ by a strictly larger partition‑uniform constant; otherwise the limit contradicts Thm.~9.5.
\end{remark}

% ──────────────────────────────────────────────
% 7) GCC micro‑figure/table hook (just enough to “show”)
% WHERE: End of GCC exemplar subsection inside Main Results
% ──────────────────────────────────────────────
\paragraph{One‑look anchor (optional).}
We include a single plot/table comparing measured $E(t)$ to $E(0)\exp(-2\kappa c_0 a_\omega \lambda_\omega\,\sigma(t))$ for a clock with a few atoms and a flat. This visualizes plateaus on flats and multiplicative drops at atoms, matching \eqref{eq:mr-canonical}.

% ──────────────────────────────────────────────
% 8) Reusable checklist for discretizations (exportable tool)
% WHERE: End of Main Results (or start of the Discrete section)
% ──────────────────────────────────────────────
\noindent\begin{center}
\fbox{\begin{minipage}{0.96\linewidth}
\textbf{Discrete checklist (drop‑in).}
\begin{enumerate}
  \item Identify the scheme’s clock: atoms $t_k$ with weights $\alpha_k$; flats allowed.
  \item Verify a discrete chain rule and nonnegative dissipation in $\sigma$‑time.
  \item Check partition‑independence of constants.
  \item Read off $c_\sigma$ from observability; conclude $E^n\le E^0\,e^{-2\kappa c_\sigma\,\sigma(t_n)}$.
\end{enumerate}
\end{minipage}}
\end{center}

% ──────────────────────────────────────────────
% 9) Closing impact paragraph (editors don’t miss it)
% WHERE: Final paragraph of the paper (before acknowledgments)
% ──────────────────────────────────────────────
\paragraph{Impact.}
The $\sigma$‑time calculus operates as a drop‑in module: it preserves a single structural constant from analysis to computation to limit, treats mixed time geometries in one statement, and now adds a stochastic pillar (expectation/pathwise) without changing techniques. We expect uptake in damped/controlled hyperbolic problems under GCC and in structure‑preserving discretizations where partition‑uniform decay has been difficult to certify.

% ──────────────────────────────────────────────
% 10) Consistency reminders (do these before compiling a final PDF)
% ─ Delete any previous duplicate of the “Sharpness and necessity” block.
% ─ Ensure Main Results appears only once (Pattern A or B, not both).
% ─ Keep only ONE stochastic exemplar (Markov‑switching) with at most ONE tiny table.
% ─ Keep explicit theorem numbers (avoid switching to \autoref until labels are stable).

